Next-to-leading power threshold effects for resummed prompt photon production

We assess and compare different methods for including leading threshold logarithms at next-to-leading-power in prompt photon production at hadron colliders, for both the direct and parton fragmentation mechanisms. We do this in addition to next-to-leading logarithmic threshold and joint resummation at leading power. We study the size of these effects and their scale variations for LHC kinematics. We find that the next-to-leading power effects have a noticeable effect on the photon transverse momentum distribution, typically of order $\mathcal{O}(10\%)$, depending on the method of inclusion. Our results indicate that next-to-leading power terms can reduce the scale dependence of the distribution considerably.

==> Literature.txt <==
Joint resummation

Laenen, Sterman, Vogelsang
Prompt photon (2 papers)

Kulesza, Sterman, Vogelsang
Higgs and Drell-Yan

Banfi, Laenen
Heavy Quarks, NLL

Michael Klasen et al
SUSY

Waalewijn, Zeune, Lustermans
SCET based, and not only small k_T
Heavy color singlet production, beyond NLL



Prompt photon threshold resummation


NLL:
Laenen, Oderda, Sterman
Catani, Mangano, Nason
Catani, Mangano, Nason, Oleari, Vogelsang
Kidonakis and Owens


NNLL
Becher and Schwartz
Uses SCET
Becher:2009th

Sterman and Vogelsang

Bolzoni, Forte, Ridolfi

